ALGAMES: A Fast Solver for Constrained Dynamic Games

Dynamic games are an effective paradigm for dealing with the control of multiple interacting actors. This paper introduces ALGAMES (Augmented Lagrangian GAME-theoretic Solver), a solver that handles trajectory optimization problems with multiple actors and general nonlinear state and input constraints. Its novelty resides in satisfying the first order optimality conditions with a quasi-Newton root-finding algorithm and rigorously enforcing constraints using an augmented Lagrangian formulation. We evaluate our solver in the context of autonomous driving on scenarios with a strong level of interactions between the vehicles. We assess the robustness of the solver using Monte Carlo simulations. It is able to reliably solve complex problems like ramp merging with three vehicles three times faster than a state-of-the-art DDP-based approach. A model predictive control (MPC) implementation of the algorithm demonstrates real-time performance on complex autonomous driving scenarios with an update frequency higher than 60 Hz.

==> tikz_figures/velocity_mpc_pedestrian.tikz <==
\begin{tikzpicture}
\begin{axis}[legend pos=south east, ymajorgrids, grid=both, minor y tick num=1, yminorgrids=true, tick align=outside, x label style={at={(axis description cs:0.5,-0.20)},anchor=north}, y label style={at={(axis description cs:-0.10,0.5)},rotate=0,anchor=south}, xlabel={Scaled Time}, ylabel={Scaled Velocity}, xmajorgrids={false}, xmin={0.0}, xmax={1.0}, ymin={0.0}]
    \addplot[thick, orange, no marks]
        coordinates {
            (0.0,0.9746566190435936)
            (0.015758995799604814,0.9648925679807538)
            (0.03151799159920963,0.9561014787818315)
            (0.047276987398814446,0.9482335373177376)
            (0.06303598319841926,0.9412441575029239)
            (0.07879497899802408,0.9350937274726049)
            (0.09455397479762889,0.9297473839626743)
            (0.11031297059723372,0.9251748136471476)
            (0.12607196639683851,0.9213500803310242)
            (0.14183096219644334,0.9182514770350797)
            (0.15758995799604816,0.9158614021436933)
            (0.17334895379565296,0.9141662589178193)
            (0.18910794959525778,0.9131563778031057)
            (0.2048669453948626,0.912825961088478)
            (0.22062594119446743,0.913173049593735)
            (0.23638493699407223,0.9141995111864374)
            (0.25214393279367703,0.9159110510491623)
            (0.26790292859328185,0.9183172437386806)
            (0.2836619243928867,0.9214315871993831)
            (0.2994209201924915,0.9252715790159992)
            (0.3151799159920963,0.9298597345732772)
            (0.3309389117917011,0.9340290460825607)
            (0.3466979075913059,0.9372696949194051)
            (0.3624569033909108,0.9402992699508564)
            (0.37821589919051557,0.9431349219816104)
            (0.3939748949901204,0.9457927287483937)
            (0.4097338907897252,0.9482877407570781)
            (0.42549288658933,0.9506340726991074)
            (0.44125188238893487,0.9528449877995822)
            (0.45701087818853964,0.9549329760267041)
            (0.47276987398814446,0.9569098269494095)
            (0.48852886978774934,0.9587866979174484)
            (0.5042878655873541,0.9605741781477922)
            (0.5200468613869589,0.9622823492283952)
            (0.5358058571865637,0.9639208424915685)
            (0.5515648529861685,0.9654988936618812)
            (0.5673238487857734,0.967025395145393)
            (0.5830828445853782,0.9685089462964337)
            (0.598841840384983,0.9699579019737617)
            (0.6146008361845877,0.9713804196786466)
            (0.6303598319841927,0.9727845055524779)
        }
        ;
    \addlegendentry {Initial Plan}
    \addplot[thick, blue, no marks]
        coordinates {
            (0.0,0.9746566190435936)
            (0.004202398879894618,0.9699436818899979)
            (0.008404797759789234,0.9653388279801849)
            (0.012607196639683852,0.9604529199162413)
            (0.01680959551957847,0.9557501579142328)
            (0.02101199439947309,0.9544073816153544)
            (0.025214393279367708,0.9537653558691822)
            (0.029416792159262326,0.9489589340898864)
            (0.03361919103915694,0.9454275439785015)
            (0.03782158991905155,0.9442601666325665)
            (0.04202398879894617,0.9394816479207062)
            (0.04622638767884079,0.9375184173041748)
            (0.0504287865587354,0.9324974657011591)
            (0.05463118543863002,0.9301654298746027)
            (0.05883358431852464,0.9279817784322008)
            (0.06359507055552038,0.9268766691602369)
            (0.06779746943541501,0.9247298356667807)
            (0.07199986831530962,0.9250506719476302)
            (0.07620226719520425,0.9245265414750808)
            (0.08817104359173232,0.9231062191592262)
            (0.09237344247162695,0.9223909589456678)
            (0.09657584135152157,0.9233042185679773)
            (0.10116370989131329,0.923513375614353)
            (0.10634863572280565,0.921357361387907)
            (0.1114391571849005,0.9147951375605389)
            (0.11656314445047539,0.9095045503625946)
            (0.12076554333037001,0.8999665652723915)
            (0.12496794221026464,0.8947399001684606)
            (0.12917034109015926,0.8886759382881804)
            (0.13383606558291927,0.8819500046245183)
            (0.1380384644628139,0.8762249636661055)
            (0.14224086334270852,0.8691641151692607)
            (0.14644326222260315,0.8615793719966768)
            (0.15064566110249777,0.8563223368298667)
            (0.1567381061084604,0.8493126775512069)
            (0.16094050498835502,0.8415603209920827)
            (0.16514290386824965,0.834847024919648)
            (0.16934530274814427,0.8294053316449279)
            (0.17354770162803887,0.8228286034899314)
            (0.1777501005079335,0.8138322457184517)
            (0.18195249938782812,0.806331542557258)
            (0.18615489826772275,0.7986620566556056)
            (0.19035729714761737,0.7900159459914019)
            (0.194559696027512,0.7819936207140251)
            (0.20018031018551619,0.7746584963958931)
            (0.2043827090654108,0.7603150736289992)
            (0.2085851079453054,0.7503584068404616)
            (0.21278750682520003,0.7396693416149919)
            (0.21698990570509463,0.7327944880361775)
            (0.22119230458498926,0.7254799650457974)
            (0.22539470346488388,0.714757453888015)
            (0.2295971023447785,0.7055847332974922)
            (0.23379950122467313,0.694656653402159)
            (0.23800190010456776,0.6877731189735763)
            (0.24220429898446236,0.6802296804168123)
            (0.2475424739060278,0.6709602793447429)
            (0.25931342384612444,0.6634451349114127)
            (0.2635158227260191,0.6353700037432999)
            (0.2677182216059137,0.6232037415963754)
            (0.27192062048580834,0.6122256403311009)
            (0.30094789019169377,0.6047104478536434)
            (0.31811078285594463,0.5429934290060469)
            (0.3223131817358392,0.445993594749316)
            (0.3265155806157339,0.418571374710931)
            (0.3307179794956285,0.3939334243835021)
            (0.3349203783755231,0.3695513063262671)
            (0.33912277725541773,0.3436964178042474)
            (0.34731093399875035,0.31999604613446314)
            (0.3625743646420029,0.22484018895568225)
            (0.37144100204641356,0.08558065418470817)
            (0.3756434009263082,0.08695826199951492)
            (0.3798457998062028,0.08468605344106504)
            (0.3840481986860974,0.08449955591837405)
            (0.38825059756599206,0.08597130633549176)
            (0.39245299644588666,0.08520256197860968)
            (0.3966553953257813,0.08275214128272998)
            (0.4008577942056759,0.08374878520198863)
            (0.40506019308557056,0.08219594616330617)
            (0.40926259196546516,0.07983028070896546)
            (0.41346499084535976,0.08060890215201416)
            (0.41766738972525436,0.08074050944131067)
            (0.42336567514079615,0.08174373928694564)
            (0.42756807402069075,0.08035553949039195)
            (0.4317704729005854,0.08126305541606683)
            (0.43597287178048,0.08145190607002258)
            (0.44017527066037465,0.07960755321753933)
            (0.44437766954026925,0.07772987901265271)
            (0.4497276935457164,0.07763737109351339)
            (0.45533973144808654,0.1012604827341127)
            (0.4613858151693663,0.12747609751637037)
            (0.466403098484502,0.15579288184771878)
            (0.47173069596808676,0.17807996766882273)
            (0.47609417300716766,0.19718046578255155)
            (0.4804749786380299,0.21279734901741543)
            (0.49072025922137774,0.2309817281348552)
            (0.49519703818725924,0.27585712619347913)
            (0.5180761626114684,0.2934311456910093)
            (0.541508989018614,0.32684622233595323)
            (0.5457113878985087,0.3386776352107986)
            (0.5499137867784033,0.35229486885970285)
            (0.5541161856582979,0.3665289314295459)
            (0.5583185845381925,0.38006904119316215)
            (0.5625209834180871,0.39327575159492345)
            (0.5667233822979818,0.4037017681087492)
            (0.5709257811778764,0.41817710138664366)
            (0.575128180057771,0.4315527969623093)
            (0.5793305789376656,0.4425306820364097)
            (0.5835329778175602,0.4555366333466615)
            (0.5877353766974549,0.4675878651516501)
            (0.5919377755773495,0.47939220943889455)
            (0.5961401744572441,0.4924506919909735)
            (0.6003425733371387,0.5058109350008977)
            (0.6045449722170333,0.5158002479376543)
            (0.608747371096928,0.526029942513935)
            (0.6129497699768226,0.5366290906023083)
            (0.6171521688567172,0.5507041973322305)
            (0.6213545677366118,0.5611504225918769)
            (0.6255569666165065,0.5734239730999017)
            (0.629759365496401,0.5855382517662209)
            (0.6339617643762957,0.5986526726599185)
            (0.6381641632561902,0.6097490323713263)
            (0.6423665621360849,0.6220121963360505)
            (0.6465689610159795,0.633576888303618)
            (0.6507713598958742,0.6469924933925281)
            (0.6549737587757687,0.6588048229482375)
            (0.6591761576556634,0.6713872564913862)
            (0.663378556535558,0.6861147491112413)
            (0.6675809554154527,0.6991052250318947)
            (0.6717833542953472,0.7109015662415615)
            (0.6759857531752419,0.7218063730081631)
            (0.6801881520551364,0.7332596451249336)
            (0.6843905509350312,0.7461328866782476)
            (0.6885929498149257,0.7560902650206484)
            (0.6927953486948204,0.7666312400220638)
            (0.6969977475747149,0.7803528457381901)
            (0.7012001464546096,0.791564819624205)
            (0.7054025453345042,0.8030327826636059)
            (0.7096049442143989,0.815097670708718)
            (0.7138073430942934,0.8289573411882543)
            (0.7180097419741881,0.8415118132738793)
            (0.7222121408540827,0.8551870445425827)
            (0.7264145397339774,0.8680002588945898)
            (0.7306169386138719,0.8792683195403123)
            (0.7348193374937666,0.8926644698932362)
            (0.7390217363736611,0.9033723522255505)
            (0.7432241352535558,0.9147899446533801)
            (0.7474265341334504,0.9276308170825994)
            (0.7516289330133451,0.9411592615977964)
            (0.7558313318932396,0.9523291035416329)
            (0.7600337307731343,0.9651117955836633)
            (0.7642361296530289,0.9763276053524761)
            (0.7684385285329236,0.9884696908476619)
            (0.7982487074614528,0.9986341060276249)
            (0.8036354394211157,0.998901346680398)
            (0.8086897250685089,0.9990587596378125)
            (0.813794145754779,0.9959339014491903)
            (0.8179998910049018,0.9983578719311282)
            (0.8226683432747747,0.9996987570121543)
            (0.8274105083525602,1.0)
            (0.837617539751903,0.9996799564682771)
            (0.8422369891091573,0.9941208840877002)
            (0.8470860239220179,0.9947220352819252)
            (0.8518095633376079,0.9927187913428999)
            (0.8567410822053233,0.9899651167115838)
            (0.8610775897192327,0.9897505657969391)
            (0.8666992939795062,0.9883335212597552)
            (0.8774834834713735,0.9874448718061645)
            (0.8822926354176646,0.9847888399766265)
            (0.8874936238682756,0.9830322863173125)
            (0.8916960227481703,0.982455262491943)
            (0.8970144924112677,0.9846680247935505)
            (0.9012168912911624,0.9858222843180784)
            (0.9054192901710572,0.9871003420948373)
            (0.9096216890509518,0.9893496485297507)
            (0.9141730536629931,0.9876607460670888)
            (0.9183754525428878,0.9869422422520416)
            (0.9225778514227824,0.9882212195536787)
            (0.9267802503026771,0.9879085931305002)
            (0.9315606811639433,0.9853028669984468)
            (0.9362648323920612,0.9837272066440214)
            (0.9404672312719556,0.9821870978181695)
            (0.945126798199757,0.9796025053030252)
            (0.9493291970796515,0.9768748385217716)
            (0.9535315959595461,0.9785892843883321)
            (0.9577339948394408,0.9805396399410063)
            (0.9619363937193355,0.9796310615327112)
            (0.9696007233333688,0.9808338290956239)
            (0.9738031222132633,0.9844975339309893)
            (0.9789880056005268,0.9853756442460202)
            (0.9831904044804215,0.9869621878174683)
            (0.9873928033603162,0.9852740183890966)
            (0.9915952022402108,0.9860814255834222)
            (0.9957976011201053,0.9854643028992108)
            (1.0,0.9862089750986442)
        }
        ;
    \addlegendentry {MPC}
\end{axis}
\end{tikzpicture}

